Noisy UGC Translation at the Character Level: Revisiting Open-Vocabulary Capabilities and Robustness of Char-Based Models

This work explores the capacities of character-based Neural Machine Translation to translate noisy User-Generated Content (UGC) with a strong focus on exploring the limits of such approaches to handle productive UGC phenomena, which almost by definition, cannot be seen at training time. Within a strict zero-shot scenario, we first study the detrimental impact on translation performance of various user-generated content phenomena on a small annotated dataset we developed, and then show that such models are indeed incapable of handling unknown letters, which leads to catastrophic translation failure once such characters are encountered. We further confirm this behavior with a simple, yet insightful, copy task experiment and highlight the importance of reducing the vocabulary size hyper-parameter to increase the robustness of character-based models for machine translation.

==> relectures_emnlp2021.txt <==
============================================================================ 
EMNLP 2021 Reviews for Submission #4534
============================================================================ 

Title: Noisy User-Generated Content Translation at the Character Level: Revisiting Open-Vocabulary Capabilities and Robustness of Char-Based Models
Authors: JosÃ© Carlos Rosales NÃºÃ±ez, Guillaume Wisniewski and DjamÃ© Seddah


============================================================================
                            REVIEWER #1
============================================================================

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
---------------------------------------------------------------------------
The research described in this work revolves around translating user generated data via char models, and compare them to BPE models, especially in out-of-domain scenarios. The open vocabulary question is explored through introducing unknown chars and words. For more robust models the authors offer to tune the vocabulary size hyper-parameters.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
The open vocabulary investigation on the char level is a good contribution to the field.
Considering the char vocab size as a factor to successfully translate text is a good direction together w isolating the task to copying.
This work demonstrates the higher sensitivity of char based models compared to BPE.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
Several tables presenting research findings are found in the appendix, so in order to review the paper one is missing relevant parts in order to understand the validity of the experiments. For instance, it is was not completely clear why in line 314 the subtitle corpus should have performed better. Only looking at the table in the appendix, we can relate it to the domain the is more likely to fit to those models (not sure why) rather than a larger corpus. There are several tables that remain outside the main menu script making it for actually a longer paper rather than a paper with additional (but not necessary) data. 

The comparison of the char2char to a BPE transformer conflates two factors that go into the comparison of these models. It is true that the question was not around whether the char encoding vs the BPE encoding is better and therefore whether a char based model is better than the BPE based model, but in some places it may be challenging to draw a conclusion about the fact that a char rep. is the only root cause for the performance. It is pluasible that char models under-perform when a single letter in misspelled due to the resolution level. And ideally the different type of tokens should be represented in the most advanced architecture suitable, but it could be a limitation not comparing also a char based transformer (very early in the work) and move on with the most advanced models.

Not sure how the vocab size in table 4 was reduced and therefore not sure the conclusion drawn on rarity is well supported.
---------------------------------------------------------------------------


Questions for the Author(s)
---------------------------------------------------------------------------
line 307: same order of magnitude are found basically across all but about 3 experiments. Has the author meant a similar range? The range is between 0-100 and it is likely that many would be around 10-99 and therby share the same order of magnitude.

It is not clear what is the main take way of figure 1. It seems that named entitiy was found to be accounted for the worse and the best hypothesis suggesting that absolute number may be confusing and possbilty that named entity simply occurs frequently in the dataset. Perhaps instead, considering an analysis that provide a distribution that bakes in the relative proportion of the different tags can help understand where the models perform better or worse w.r.t their trained proportions. Or clarify the takeaways from figure 1 

Table 4 is very good, it could be interesting to recover the distribution of tokens that correctly copied, are these indeed the most frequent ones when comparing to training. And when increasing the vocab size, are more frequent tokens overly recognized compared to the less frequent ones. On what basis the vocab size was reduced? Frequency? Randomly? why?
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Reproducibility: 4
     Overall Recommendation - Long Paper: 3


============================================================================
                            REVIEWER #2
============================================================================

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
---------------------------------------------------------------------------
This paper reports experiments in the one-shot scenario of character-based neural machine translation (NMT) models on user-generated content (UGC) datasets. The paper shows 1/ that these models are very sensitive to the vocabulary size, 2/ that drastically reducing the vocabulary size allows to keep the same translation accuracy.

The paper offers a set of 400 hand-annotated sentences annotate with difficulties found in user-generated content.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
The paper claims that the extreme sensitivity of character-based models to the vocabulary size is overlooked in the literature. This claim is supported by an extreme-case experiment consisting in an easy copy task. This may be new, but not so surprising.

The set of 400 annotated UGC sentences.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
Weaknesses of the results reported, if I understood well.

1/ Without confidence intervals, the results reported in Table 5 cannot be interpreted with confidence. Nothing tells that 1.2 is significantly better than 0.3 (lines 512-513). Also, the size of the test set in that experiment is needed to have a feeling about the differences in BLEU scores.

2/ If I understand Table 6 correctly, one should conclude that a well-established model, the Transformer model, performs better than the models studied in the paper. This questions the purpose of the paper. I would like the authors to address this point. Hence, I make it a question in Questions for the Author(s).
---------------------------------------------------------------------------


Questions for the Author(s)
---------------------------------------------------------------------------
Lines 357-362: on which criteria are the most problematic specificities selected? This should be said explicitly. What does 'Counts' exactly mean in the graphs of Figure 1? 


Lines 343-344: The footnote mentions edit distance to assess translation quality. Why not just use BLEU? This sounds as reaching for another goal than the one the authors want to achieve: increasing BLEU scores.


By looking at Table 6, one concludes that well-established models, the Transformer model or the Seq2seq model, perform better than the models studied in the paper. In any case, The Transformer model is better than the proposed methods. Did I miss something completely? What do the authors mean by 'presented as comparison data points.' in the caption of Figure 6?
---------------------------------------------------------------------------


Typos, Grammar, Style, and Presentation Improvements
---------------------------------------------------------------------------
Line 5: Abbreviation UGC not introduced, the next clause is therefore not understandable. It should be introduced above (user-generated content). Now, 'user-generated content' is used in the next sentence; it should be abbreviated in UGC there.

Line 13: what is an unknown letter? A letter from a different alphabet or writing system? Or do the authors mean unknown combinations of letters as mentioned on line 31?

Lines 7 and 566: it seems that the authors only consider a zero-shot scenario. This should be part of the title of the paper.

Line 59: 'stating-points experiments' --> starting point experiment, or the starting point of our experiments

